The Milky Way's Disk of Classical Satellite Galaxies in Light of Gaia DR2

We study the correlation of orbital poles of the 11 classical satellite galaxies of the Milky Way, comparing results from previous proper motions with the independent data by Gaia DR2. Previous results on the degree of correlation and its significance are confirmed by the new data. A majority of the satellites co-orbit along the Vast Polar Structure, the plane (or disk) of satellite galaxies defined by their positions. The orbital planes of eight satellites align to $<20^\circ$ with a common direction, seven even orbit in the same sense. Most also share similar specific angular momenta, though their wide distribution on the sky does not support a recent group infall or satellites-of-satellites origin. The orbital pole concentration has continuously increased as more precise proper motions were measured, as expected if the underlying distribution shows true correlation that is washed out by observational uncertainties. The orbital poles of the up to seven most correlated satellites are in fact almost as concentrated as expected for the best-possible orbital alignment achievable given the satellite positions. Combining the best-available proper motions substantially increases the tension with $\Lambda$CDM cosmological expectations: <0.1 per cent of simulated satellite systems in IllustrisTNG contain seven orbital poles as closely aligned as observed. Simulated systems that simultaneously reproduce the concentration of orbital poles and the flattening of the satellite distribution have a frequency of <0.1 per cent for any number of k > 3 combined orbital poles, indicating that these results are not affected by a look-elsewhere effect. This compounds the Planes of Satellite Galaxies Problem.

==> plots/table1.txt <==
Sgr &  5.6 & -14.2 & 26.3 & $140.0 \pm 2.0$ & $-2.650 \pm 0.080$ &  $-0.880 \pm 0.080$ &       &    & Ground & \citet{1997AJ....113..634I} \\
 & & & & &  $-2.830 \pm 0.200$ &  $-1.330 \pm 0.200$ &     &    & Ground & \citet{2005ApJ...618L..25D} \\
 & & & & &  $-2.750 \pm 0.200$ &  $-1.650 \pm 0.220$ &       &    & HST & \citet{2010AJ....139..839P} \\
 & & & & &  $-2.692 \pm 0.001$ &  $-1.359 \pm 0.001$ &  +0.090 & 0.035 & Gaia & \citet{2018AA...616A..12G} \\
 & & & & &  $-2.736 \pm 0.009$ &  $-1.357 \pm 0.008$ &  +0.114 & 0.035 & Gaia & \citet{2018AA...619A.103F} \\
% & & & & &  $-2.693 \pm 0.001$ &  $-1.359 \pm 0.001$ &       &    & Mean & \citet{} \\
LMC &  280.5 & -32.9 & 50.6 & $262.2 \pm 3.4$ & $+2.030 \pm 0.080$ &  $+0.440 \pm 0.050$ &       &    & HST & \citet{2006ApJ...638..772K} \\
 & & & & &  $+1.956 \pm 0.036$ &  $+0.435 \pm 0.036$ &       &    & HST & \citet{2008AJ....135.1024P} \\
 & & & & &  $+1.910 \pm 0.020$ &  $+0.229 \pm 0.047$ &       &    & HST & \citet{2013ApJ...764..161K} \\
 & & & & &  $+1.850 \pm 0.010$ &  $+0.234 \pm 0.010$ &     & 0.028 & Gaia & \citet{2018AA...616A..12G} \\
% & & & & &  $+1.869 \pm 0.009$ &  $+0.254 \pm 0.009$ &       &    & Mean & \citet{} \\
SMC &  302.8 & -44.3 & 64.0 & $145.6 \pm 0.6$ & $+1.160 \pm 0.180$ &  $-1.170 \pm 0.180$ &       &    & HST & \citet{2006ApJ...652.1213K} \\
 & & & & &  $+0.754 \pm 0.061$ &  $-1.252 \pm 0.058$ &       &    & HST & \citet{2008AJ....135.1024P} \\
 & & & & &  $+0.772 \pm 0.063$ &  $-1.117 \pm 0.061$ &       &    & HST & \citet{2013ApJ...764..161K} \\
 & & & & &  $+0.797 \pm 0.010$ &  $-1.220 \pm 0.010$ &     & 0.028 & Gaia & \citet{2018AA...616A..12G} \\
% & & & & &  $+0.796 \pm 0.010$ &  $-1.218 \pm 0.010$ &       &    & Mean & \citet{} \\
Dra &  86.4 & 34.7 & 75.9 & $-291.0 \pm 0.1$ & $+0.600 \pm 0.400$ &  $+1.100 \pm 0.500$ &       &    & Ground & \citet{1994IAUS..161..535S} \\
 & & & & &  $+0.177 \pm 0.063$ &  $-0.221 \pm 0.063$ &       &    & HST & \citet{2015AJ....149...42P} \\
 & & & & &  $-0.284 \pm 0.047$ &  $-0.289 \pm 0.041$ &       &    & Ground & \citet{2016MNRAS.461..271C} \\
 & & & & &  $+0.056 \pm 0.010$ &  $-0.176 \pm 0.010$ &       &    & HST & \citet{2017ApJ...849...93S} \\
 & & & & &  $-0.019 \pm 0.009$ &  $-0.145 \pm 0.010$ &  -0.080 & 0.035 & Gaia & \citet{2018AA...616A..12G} \\
 & & & & &  $-0.013 \pm 0.013$ &  $-0.158 \pm 0.015$ &  +0.131 & 0.035 & Gaia & \citet{2018AA...619A.103F} \\
% & & & & &  $+0.006 \pm 0.006$ &  $-0.164 \pm 0.006$ &       &    & Mean & \citet{} \\
UMi &  105.0 & 44.8 & 75.9 & $-246.9 \pm 0.1$ & $+0.500 \pm 0.800$ &  $+1.200 \pm 0.500$ &       &    & Ground & \citet{1994IAUS..161..535S} \\
 & & & & &  $+0.056 \pm 0.078$ &  $+0.074 \pm 0.099$ &       &    & Ground & \citet{1997ASPC..127..103S} \\
 & & & & &  $-0.500 \pm 0.170$ &  $+0.220 \pm 0.160$ &       &    & HST & \citet{2005AJ....130...95P} \\
 & & & & &  $-0.182 \pm 0.010$ &  $+0.074 \pm 0.008$ &  -0.340 & 0.035 & Gaia & \citet{2018AA...616A..12G} \\
 & & & & &  $-0.184 \pm 0.026$ &  $+0.082 \pm 0.023$ &  -0.387 & 0.035 & Gaia & \citet{2018AA...619A.103F} \\
% & & & & &  $-0.180 \pm 0.009$ &  $+0.075 \pm 0.008$ &       &    & Mean & \citet{} \\
Scl &  287.5 & -83.2 & 85.9 & $111.4 \pm 0.1$ & $+0.720 \pm 0.220$ &  $-0.060 \pm 0.250$ &       &    & Ground & \citet{1995AJ....110.2747S} \\
 & & & & &  $+0.090 \pm 0.130$ &  $+0.020 \pm 0.130$ &       &    & HST & \citet{2006AJ....131.1445P} \\
 & & & & &  $-0.400 \pm 0.290$ &  $-0.690 \pm 0.470$ &       &    & SRG & \citet{2008ApJ...688L..75W} \\
 & & & & &  $+0.030 \pm 0.021$ &  $-0.136 \pm 0.021$ &       &    & HST & \citet{2017ApJ...849...93S} \\
 & & & & &  $+0.082 \pm 0.005$ &  $-0.131 \pm 0.004$ &  +0.230 & 0.035 & Gaia & \citet{2018AA...616A..12G} \\
 & & & & &  $+0.085 \pm 0.006$ &  $-0.133 \pm 0.006$ &  +0.157 & 0.035 & Gaia & \citet{2018AA...619A.103F} \\
% & & & & &  $+0.082 \pm 0.004$ &  $-0.132 \pm 0.003$ &       &    & Mean & \citet{} \\
Sxt &  243.5 & 42.3 & 85.9 & $224.2 \pm 0.1$ & $-0.260 \pm 0.410$ &  $+0.100 \pm 0.440$ &       &    & SRG & \citet{2008ApJ...688L..75W} \\
 & & & & &  $-0.409 \pm 0.050$ &  $-0.047 \pm 0.058$ &       &    & Ground & \citet{2018MNRAS.473.4064C} \\
 & & & & &  $-0.496 \pm 0.025$ &  $+0.077 \pm 0.020$ &  -0.450 & 0.035 & Gaia & \citet{2018AA...616A..12G} \\
 & & & & &  $-0.438 \pm 0.028$ &  $+0.055 \pm 0.028$ &  -0.238 & 0.035 & Gaia & \citet{2018AA...619A.103F} \\
% & & & & &  $-0.462 \pm 0.017$ &  $+0.061 \pm 0.016$ &       &    & Mean & \citet{} \\
Car &  260.1 & -22.2 & 105.2 & $222.9 \pm 0.1$ & $+0.220 \pm 0.090$ &  $+0.150 \pm 0.090$ &       &    & HST & \citet{2003AJ....126.2346P} \\
 & & & & &  $+0.250 \pm 0.360$ &  $+0.160 \pm 0.430$ &       &    & SRG & \citet{2008ApJ...688L..75W} \\
 & & & & &  $+0.495 \pm 0.015$ &  $+0.143 \pm 0.014$ &  -0.080 & 0.035 & Gaia & \citet{2018AA...616A..12G} \\
 & & & & &  $+0.485 \pm 0.018$ &  $+0.132 \pm 0.016$ &  +0.083 & 0.035 & Gaia & \citet{2018AA...619A.103F} \\
% & & & & &  $+0.486 \pm 0.011$ &  $+0.138 \pm 0.010$ &       &    & Mean & \citet{} \\
Fnx &  237.1 & -65.7 & 147.2 & $55.3 \pm 0.1$ & $+0.590 \pm 0.160$ &  $-0.150 \pm 0.160$ &       &    & HST & \citet{2004AJ....128..687D} \\
 & & & & &  $+0.476 \pm 0.046$ &  $-0.360 \pm 0.041$ &       &    & HST & \citet{2007AJ....133..818P} \\
 & & & & &  $+0.480 \pm 0.150$ &  $-0.250 \pm 0.140$ &       &    & SRG & \citet{2008ApJ...688L..75W} \\
 & & & & &  $+0.620 \pm 0.160$ &  $-0.530 \pm 0.150$ &       &    & Ground & \citet{2011AJ....142...93M} \\
 & & & & &  $+0.376 \pm 0.003$ &  $-0.413 \pm 0.003$ &  -0.090 & 0.035 & Gaia & \citet{2018AA...616A..12G} \\
 & & & & &  $+0.375 \pm 0.004$ &  $-0.401 \pm 0.005$ &  -0.460 & 0.035 & Gaia & \citet{2018AA...619A.103F} \\
% & & & & &  $+0.376 \pm 0.002$ &  $-0.410 \pm 0.003$ &       &    & Mean & \citet{} \\
Leo\,II &  220.2 & 67.2 & 233.3 & $78.0 \pm 0.1$ & $+0.104 \pm 0.113$ &  $-0.033 \pm 0.151$ &       &    & HST & \citet{2011ApJ...741..100L} \\
 & & & & &  $-0.069 \pm 0.037$ &  $-0.087 \pm 0.039$ &       &    & HST & \citet{2016AJ....152..166P} \\
 & & & & &  $-0.064 \pm 0.057$ &  $-0.210 \pm 0.054$ &  +0.050 & 0.035 & Gaia & \citet{2018AA...616A..12G} \\
 & & & & &  $+0.020 \pm 0.090$ &  $-0.201 \pm 0.093$ &  -0.401 & 0.035 & Gaia & \citet{2018AA...619A.103F} \\
% & & & & &  $-0.048 \pm 0.028$ &  $-0.133 \pm 0.029$ &       &    & Mean & \citet{} \\
Leo\,I &  226.0 & 49.1 & 253.5 & $282.5 \pm 0.1$ & $-0.114 \pm 0.029$ &  $-0.126 \pm 0.029$ &       &    & HST & \citet{2013ApJ...768..139S} \\
 & & & & &  $-0.097 \pm 0.056$ &  $-0.091 \pm 0.047$ &  -0.510 & 0.035 & Gaia & \citet{2018AA...616A..12G} \\
 & & & & &  $-0.086 \pm 0.059$ &  $-0.128 \pm 0.062$ &  -0.358 & 0.035 & Gaia & \citet{2018AA...619A.103F} \\
% & & & & &  $-0.110 \pm 0.026$ &  $-0.116 \pm 0.025$ &       &    & Mean & \citet{} \\

